On the limitations of data-based price discrimination

The classic third degree price discrimination (3PD) model requires the knowledge of the distribution of buyer valuations and the covariate to set the price conditioned on the covariate. In terms of generating revenue, the classic result shows that 3PD is at least as good as uniform pricing. What if the seller has to set a price based only on a sample of observations from the underlying distribution? Is it still obvious that the seller should engage in 3PD? This paper sheds light on these fundamental questions. In particular, the comparison of the revenue performance between 3PD and uniform pricing is ambiguous overall when prices are set based on samples. This finding is in the nature of statistical learning under uncertainty: a curse of dimensionality, but also other small sample complications.

==> figs/regret_b_1.csv <==
100	0.0519958257977214
112	0.0513203786236972
125	0.050633748581941
141	0.0500635907607471
158	0.0495473410106894
177	0.0490499127783348
199	0.0485068688264384
223	0.0481311038606912
251	0.0476852404485902
281	0.0472377753204019
316	0.0468678430734657
354	0.0465798704403469
398	0.0463338169830917


==> figs/regret_b_2.csv <==
398	0.0463338169830917
446	0.0460735244748781
501	0.0457577492639701
562	0.0454698849508992


==> figs/regret_b_3.csv <==
562	0.0454698849508992
630	0.0452467202702366
707	0.0450033992932635
794	0.0447319068352082
891	0.0445435868576778


==> figs/regret_b_4.csv <==
891	0.0445435868576778
1000	0.0433553088527454
1122	0.043156800220278
1258	0.0429654764945445


==> figs/regret_b_5.csv <==
1258	0.0429654764945445
1412	0.0427918286154194
1584	0.0426409861295395
1778	0.0425220402214836
1995	0.0424131409779555
2238	0.0423171189731767
2511	0.0422373124469613
2818	0.0421632768720413
3162	0.042106888605648


==> figs/regret_b_uniform.csv <==
100	0.00778381791368099
112	0.007154990082341
125	0.00643343853686229
141	0.00583765951521731
158	0.00535365229545109
177	0.00478896028461406
199	0.00425436165855175
223	0.00390543357516676
251	0.00346047843625813
281	0.00300387940450186
316	0.00265782716265389
354	0.00236075064632701
398	0.0020896867121008
446	0.00186574634694997
501	0.00159424808400815
562	0.0013550332326614
630	0.00119489006844758
707	0.00101932162596208
794	0.000836038024522923
891	0.000718370008628955
1000	0.000559439320222122
1122	0.000461377846072419
1258	0.000362093448589951
1412	0.000281988492071394
1584	0.000213755121177217
1778	0.000160199448662246
1995	0.000117952634359764
2238	8.923738733152e-05
2511	6.56286395849248e-05
2818	4.63705904545364e-05
3162	3.30580984415074e-05


==> figs/regret_s_1.csv <==
1000	0.00178302304212191
1122	0.00170604319716944
1258	0.00162007844939815
1412	0.00154409649472192
1584	0.00148253971547097
1778	0.00142320764098958
1995	0.00136864106309897
2238	0.00130400754283722
2511	0.00125758229843353
2818	0.00121728122027998
3162	0.00117293676974545
3548	0.00114039065149446
3981	0.00109797174623805
4466	0.00106013700438462
5011	0.00103265820805765
5623	0.00100709364075541
6309	0.000979538565830163
7079	0.000954535963401504
7943	0.000931228464221112
8912	0.000910604651422009


==> figs/regret_s_2.csv <==
8912	0.000910604651422009
10000	0.000549876318108489
11220	0.000521935390061012
12589	0.000495191746651025
14125	0.000471262389654004
15848	0.000449061161928166
17782	0.00042829638967079
19952	0.000407452898404936
22387	0.000389424392044813
25118	0.000372376088347504
28183	0.000359311562388664
31622	0.000344595873786824
35481	0.000331295661361586
39810	0.000318781662178746
44668	0.000307563172451453
50118	0.000296755973692997


==> figs/regret_s_3.csv <==
50118	0.000296755973692997
56234	0.000231187448484937
63095	0.000220928447316304
70794	0.000209628907755555
79432	0.000199349327487941
89125	0.000191127750067466
100000	0.000182023835296363
112201	0.00017392775558317
125892	0.000166160470218946
141253	0.000159870780634452
158489	0.000153266667529683


==> figs/regret_s_4.csv <==
158489	0.000153266667529683
177827	0.000130895304623124
199526	0.000124504492244215
223872	0.000118241934408458
251188	0.000112237298793949
281838	0.000107417143976163
316227	0.000103919828399524
354813	0.00010090100976734


==> figs/regret_s_5.csv <==
354813	0.00010090100976734
398107	9.16984937312515e-05
446683	8.84183581504328e-05
501187	8.56941467564099e-05
562341	8.29353094202179e-05
630957	8.02999016766837e-05
707945	7.79865965437887e-05
794328	7.57666732288942e-05
891250	7.38255598922155e-05
1000000	7.20325181650661e-05


==> figs/regret_s_fit.csv <==
1000	0.00195789201310615
1122	0.00184838445020079
1258	0.00174561479528029
1412	0.00164767437078515
1584	0.00155564732356621
1778	0.00146832724224462
1995	0.00138617251925048
2238	0.00130875602393982
2511	0.0012355643766905
2818	0.00116632138955862
3162	0.00110105192859264
3548	0.0010394340254618
3981	0.000981279319042554
4466	0.000926465764144982
5011	0.00087463435756105
5623	0.000825666554757536
6309	0.000779486272148546
7079	0.000735872847711471
7943	0.000694698647708046
8912	0.00065584490018581
10000	0.000619139817406767
11220	0.000584510485427256
12589	0.000551814512400126
14125	0.000520948157696883
15848	0.000491814697887944
17782	0.000464299730735337
19952	0.000438324268485863
22387	0.000413800284696175
25118	0.000390657536179051
28183	0.0003688035768659
31622	0.000348172180683584
35481	0.000328693267734039
39810	0.000310307766899351
44668	0.00029294796199958
50118	0.00027656159349466
56234	0.00026108940377028
63095	0.000246485435460928
70794	0.000232696852511128
79432	0.000219680235728423
89125	0.00020739054998778
100000	0.000195789201310615
112201	0.000184837621324849
125892	0.000174497684405112
141253	0.000164736522713961
158489	0.000155521047288767
177827	0.000146821576777645
199526	0.000138608220104715
223872	0.000130854555096562
251188	0.000123534792688044
281838	0.000116624275980178
316227	0.000110100492274452
354813	0.000103941498336624
398107	9.81270691983211e-05
446683	9.26379684944658e-05
501187	8.74558441294658e-05
562341	8.25636454741881e-05
630957	7.7945106236324e-05
707945	7.35849459733319e-05
794328	6.9468640356359e-05
891250	6.5582650315639e-05
1000000	6.19139817406767e-05


==> figs/regret_s_uniform.csv <==
1000	0.0011340230421219
1122	0.00105704319716943
1258	0.000971078449398144
1412	0.000895096494721914
1584	0.000833539715470955
1778	0.000774207640989566
1995	0.000719641063098964
2238	0.000655007542837205
2511	0.000608582298433524
2818	0.000568281220279965
3162	0.000523936769745437
3548	0.00049139065149445
3981	0.000448971746238036
4466	0.00041113700438461
5011	0.000383658208057636
5623	0.000358093640755397
6309	0.000330538565830152
7079	0.000305535963401493
7943	0.000282228464221101
8912	0.000261604651421998
10000	0.000244850409274799
11220	0.000223271319603258
12589	0.000209279667577611
14125	0.000192429656758475
15848	0.000178084213161178
17782	0.000164292575077385
19952	0.000153992151489202
22387	0.000142038247056608
25118	0.000131884588819076
28183	0.000121416200412616
31622	0.000113515558666399
35481	0.000104905943367206
39810	9.54211707328012e-05
44668	8.84920622624685e-05
50118	8.31272140390249e-05
56234	7.7252532526717e-05
63095	7.11762667862659e-05
70794	6.69081497051693e-05
79432	6.10104662053801e-05
89125	5.63928307346084e-05
100000	5.32825284964011e-05
112201	4.82469842105204e-05
125892	4.48747281979189e-05
141253	4.18524810894549e-05
158489	3.861255404769e-05
177827	3.5741022535285e-05
199526	3.33744763075794e-05
223872	3.09527690101064e-05
251188	2.86341964652603e-05
281838	2.66069058023066e-05
316227	2.51545586291146e-05
354813	2.38352722812252e-05
398107	2.28307457987298e-05
446683	2.17047432115591e-05
501187	2.07595829109786e-05
562341	1.97139454571893e-05
630957	1.87092479388973e-05
707945	1.80463651173191e-05
794328	1.72711288352057e-05
891250	1.66194197281921e-05
1000000	1.59571554724236e-05


==> figs/regret_s_uniform_fit.csv <==
1000	0.00113217721370417
1122	0.0010485420184067
1258	0.000971539917860209
1412	0.000899548558972326
1584	0.00083319046608376
1778	0.000771424164651088
1995	0.00071441814546348
2238	0.000661720143408356
2511	0.000612843994803224
2818	0.000567484169266911
3162	0.000525540874739972
3548	0.000486696999949036
3981	0.000450733279419001
4466	0.000417479605268137
5011	0.000386632307563379
5623	0.000358043412439325
6309	0.000331594555901865
7079	0.00030709056145042
7943	0.000284396797490915
8912	0.000263388994751044
10000	0.000243920186446792
11220	0.000225901529841144
12589	0.000209212158849319
14125	0.000193756124430462
15848	0.000179445030236019
17782	0.000166185835959046
19952	0.000153906437604799
22387	0.000142533563725246
25118	0.000132005199943512
28183	0.000122252081671239
31622	0.000113219575031648
35481	0.000104853719837811
39810	9.7107541313213e-05
44668	8.9932514903971e-05
50118	8.32885411970945e-05
56234	7.71344568277779e-05
63095	7.14361071795625e-05
70794	6.61581636955739e-05
79432	6.1270404127681e-05
89125	5.67433163900341e-05
100000	5.25510111280013e-05
112201	4.86687200641607e-05
125892	4.50729158825752e-05
141253	4.17429005400851e-05
158489	3.86587962141377e-05
177827	3.58027134063039e-05
199526	3.31574720780032e-05
223872	3.07077425283029e-05
251188	2.84390543558393e-05
281838	2.63379141534268e-05
316227	2.43920580355586e-05
354813	2.25899218046094e-05
398107	2.09209403250686e-05
446683	1.93752862347662e-05
501187	1.79438051629027e-05
562341	1.66180952575348e-05
630957	1.53903289122722e-05
707945	1.42532771780221e-05
794328	1.32002197819002e-05
891250	1.22249769258144e-05
1000000	1.13217721370417e-05


==> figs/revenue_b_1.csv <==
100	0.302179555061804
112	0.302855002235828
125	0.303541632277585
141	0.304111790098778
158	0.304628039848836
177	0.305125468081191
199	0.305668512033087
223	0.306044276998834
251	0.306490140410935
281	0.306937605539124
316	0.30730753778606
354	0.307595510419179
398	0.307841563876434
446	0.308088900133836
501	0.308360769889472
562	0.308610321787259
630	0.308770694107145
707	0.308942162397529
794	0.309132711037418
891	0.309250079093606
1000	0.309393490438992
1122	0.309491212956953
1258	0.30960833715503
1412	0.309677149368536
1584	0.309746403213456
1778	0.309797415525391
1995	0.30984089035306
2238	0.309868904573894
2511	0.309895091870038
2818	0.309911875073737
3162	0.309926421164117


==> figs/revenue_b_2.csv <==
100	0.301460146603787
112	0.30220309880709
125	0.302933485467274
141	0.303564157382656
158	0.304133997829972
177	0.304695015182344
199	0.305302732378579
223	0.305740748360754
251	0.30623804705169
281	0.306746452249473
316	0.307169857892818
354	0.30751155552651
398	0.307823295682691
446	0.308101856384647
501	0.308417631595555
562	0.308705495908626
630	0.308908858064523
707	0.309117893071339
794	0.3093429242313
891	0.309497880061064
1000	0.309675805282803
1122	0.309805442020844
1258	0.30995487046654
1412	0.310057716532835
1584	0.310158939098407
1778	0.310240161624982
1995	0.310313096926067
2238	0.310368720740856
2511	0.310421814056656
2818	0.310461005262831
3162	0.310495402668764


==> figs/revenue_b_3.csv <==
100	0.300471410238275
112	0.301289907687844
125	0.30207068874812
141	0.302774987334438
158	0.303419329328756
177	0.304036067046063
199	0.304714931042835
223	0.305220043542905
251	0.305789996763726
281	0.306356176787053
316	0.306846947316258
354	0.307249360094492
398	0.307627366347869
446	0.307960078500549
501	0.308335129413735
562	0.308667298236815
630	0.308928660589289
707	0.309171981566262
794	0.309443474024317
891	0.309631794001848
1000	0.309844114892542
1122	0.310002467168786
1258	0.310175720696792
1412	0.310306298268624
1584	0.310431164009767
1778	0.310532914581825
1995	0.31062207754404
2238	0.310691683165406
2511	0.310756807596139
2818	0.310807063332435
3162	0.310850876459775


==> figs/revenue_b_4.csv <==
100	0.299723570173176
112	0.300677252781182
125	0.301574251512143
141	0.302433796723858
158	0.303173395367969
177	0.303888283142357
199	0.304687853225171
223	0.305293242259145
251	0.305945987879015
281	0.30658613457361
316	0.307188060184524
354	0.307678668511792
398	0.308140101562734
446	0.30854425691828
501	0.308989602158363
562	0.309398834149392
630	0.309721045696375
707	0.310016919904051
794	0.310341691142898
891	0.310581452650741
1000	0.31082007200678
1122	0.311018580639248
1258	0.311209904364981
1412	0.311361363325028
1584	0.311501155947547
1778	0.311621879027854
1995	0.311729712433288
2238	0.311818620625379
2511	0.311895958742702
2818	0.311958564196282
3162	0.312010912210275


==> figs/revenue_b_5.csv <==
100	0.29901536840109
112	0.299998514003703
125	0.300964688037971
141	0.30185661314278
158	0.302648414312607
177	0.303409133309503
199	0.304264936608175
223	0.304926544963976
251	0.305629044267933
281	0.306319621077645
316	0.306961720198602
354	0.307500025630538
398	0.308002566889296
446	0.308441485000801
501	0.308916133291644
562	0.309344785171009
630	0.309685578987324
707	0.309994311016004
794	0.310329698822838
891	0.310572306311368
1000	0.310820094858502
1122	0.311027326733255
1258	0.311222992195268
1412	0.311383552244106
1584	0.311534394729986
1778	0.311653340638042
1995	0.31176223988157
2238	0.311858261886349
2511	0.311938068412564
2818	0.312012103987484
3162	0.312068492253878


==> figs/revenue_i_1.csv <==
2	0.132247086245683
3	0.138598035774471
4	0.146227530079203
5	0.150092573970149
6	0.154226313232168
7	0.157310416230041
8	0.159263680399276
10	0.16442179972802
11	0.166659785805576
12	0.169269480830447
14	0.171976011051304
15	0.173088628871935
17	0.175876027085021
19	0.178103040783527
22	0.181479295463165
25	0.184431633302047
28	0.187867083170585
31	0.190310492105189
35	0.192330299353651
39	0.19387535115876
44	0.19671303137034
50	0.199505095064999
56	0.201743556771092
63	0.203726390911681
70	0.205655997467698
79	0.208558705410477
89	0.209480528303109
100	0.212143499479051
112	0.214074636422311
125	0.215520679423635
141	0.216797801132318
158	0.219407071363661
177	0.220616528272902
199	0.222306260281767
223	0.223653970198151
251	0.22578328240285
281	0.226990484686503
316	0.228677650489612
354	0.229335215040714
398	0.230961626165387
446	0.231922520273826
501	0.233048745278232
562	0.233944571184013
630	0.235138647637994
707	0.235703403243245
794	0.236754430536208
891	0.237764633333777
1000	0.23848395273104
1122	0.239372599053962
1258	0.239915240997015
1412	0.240613627546231
1584	0.241097737463355
1778	0.242035870338885
1995	0.242536480795843
2238	0.24267348415185
2511	0.243573685004621
2818	0.243560736490176
3162	0.244244442611326
3548	0.244785190814778
3981	0.245167932784083
4466	0.245364586873817
5011	0.245707984604892
5623	0.246178560998707
6309	0.246227108565998
7079	0.246427354870445
7943	0.246845726646108
8912	0.247065355574062
10000	0.247239495989794
11220	0.247462608116213
12589	0.247727929293616
14125	0.247694021719184
15848	0.247931514688588
17782	0.248098715554308
19952	0.248192518886626
22387	0.248295725029313
25118	0.248395685870188
28183	0.248500137007123
31622	0.248596228401372
35481	0.248839137618254
39810	0.248777240118702
44668	0.248879221786865
50118	0.249036234624897
56234	0.249123323982643
63095	0.249150714725402
70794	0.249302935885171
79432	0.249255867642681
89125	0.249470771231224
100000	0.249316817002307


==> figs/revenue_i_2.csv <==
2	0.0976828668833087
3	0.115070720776111
4	0.125787428972128
5	0.132667664209753
6	0.137320532325851
7	0.141136783942508
8	0.144143351933658
10	0.14877864974622
11	0.151205073004816
12	0.153028547916705
14	0.156239496557211
15	0.157538347379529
17	0.160295928964968
19	0.162811348629181
22	0.166271627421574
25	0.168643540440074
28	0.171957116662247
31	0.174478798313886
35	0.176626753425306
39	0.178899056690653
44	0.181822943028609
50	0.185117169478149
56	0.18723815317501
63	0.189699605844248
70	0.191870409971114
79	0.194769506210501
89	0.196973987939269
100	0.199390034608517
112	0.201329235104456
125	0.203236169129182
141	0.205278769180245
158	0.208165466920811
177	0.209846969629705
199	0.211738064869149
223	0.213297936592949
251	0.215686844369075
281	0.217589866541862
316	0.219588925943398
354	0.220719417250646
398	0.222495146135626
446	0.224084408924965
501	0.225600361887004
562	0.226882297462145
630	0.228232232236119
707	0.229252001499471
794	0.230559941025257
891	0.231729576759191
1000	0.232924589670037
1122	0.234130599076584
1258	0.234945425576897
1412	0.236010564531353
1584	0.236701824145546
1778	0.237960341240685
1995	0.238645100165236
2238	0.239148505008383
2511	0.2400789456524
2818	0.24056337855473
3162	0.241278877565978
3548	0.241792066958712
3981	0.242441964140707
4466	0.242716041303139
5011	0.243371584512426
5623	0.243992020113038
6309	0.244179343022948
7079	0.244551101223287
7943	0.244879023326622
8912	0.245396866146966
10000	0.245657874057228
11220	0.24600159258855
12589	0.246307006602278
14125	0.246479311852257
15848	0.246764555200358
17782	0.247012786091486
19952	0.247152729294495
22387	0.247375074224974
25118	0.247548885609173
28183	0.247698933201544
31622	0.247830563210167
35481	0.248155126806474
39810	0.248104188652021
44668	0.248314657888965
50118	0.248472623559342
56234	0.248566569367016
63095	0.248650725351341
70794	0.248860117865263
79432	0.248867820554462
89125	0.249009035807823
100000	0.248977292990673


==> figs/revenue_i_3.csv <==
2	0.0720643970680304
3	0.0914428360953826
4	0.106122857517921
5	0.115674423441939
6	0.123077703932225
7	0.128392624878033
8	0.132312114260934
10	0.138798952913472
11	0.141437810465925
12	0.143547557514868
14	0.146662537964448
15	0.148190572218079
17	0.150753581401639
19	0.153713366292381
22	0.157122806068499
25	0.15982326439011
28	0.162624157962683
31	0.165033353438118
35	0.167027800527772
39	0.169418194889376
44	0.172648491122025
50	0.175783477596801
56	0.178105413802792
63	0.180478701139547
70	0.182914622774444
79	0.186018506303508
89	0.188205209150797
100	0.190939351323417
112	0.193242814830921
125	0.195430836078894
141	0.197295461625505
158	0.200374753150162
177	0.202054162333204
199	0.204801810583855
223	0.206633466842568
251	0.208883933723722
281	0.210989594776642
316	0.212969713070957
354	0.214501703819588
398	0.216892380547551
446	0.218298900248284
501	0.220042680331343
562	0.221690574419281
630	0.223438084735348
707	0.224475042940459
794	0.226118388262898
891	0.227459473683467
1000	0.228888349542842
1122	0.230161535840319
1258	0.231174940863384
1412	0.232372839399304
1584	0.233480588984084
1778	0.234755290983822
1995	0.235601534324044
2238	0.236188899829815
2511	0.237341166914725
2818	0.237999159982952
3162	0.238909767787194
3548	0.23945522227025
3981	0.240426665955121
4466	0.240734695788107
5011	0.241433249359932
5623	0.242192788743025
6309	0.242569373709883
7079	0.243047689422773
7943	0.243413224594486
8912	0.244084873250997
10000	0.244461353775211
11220	0.244835393524658
12589	0.245224359258293
14125	0.245511512201378
15848	0.245857463711084
17782	0.246116727728721
19952	0.246307816218732
22387	0.246660975737833
25118	0.246831868950495
28183	0.247138821262091
31622	0.247208418594493
35481	0.247574079698199
39810	0.247629287507534
44668	0.247829673974094
50118	0.24799394957425
56234	0.248109054521536
63095	0.248225995089087
70794	0.248502836586429
79432	0.24849605077014
89125	0.248682143976987
100000	0.248718592872511


==> figs/revenue_i_4.csv <==
2	0.0566732383280865
3	0.0750666339508346
4	0.0896254321207868
5	0.100630636789761
6	0.109297994007799
7	0.115968172220208
8	0.121205819011652
10	0.12942057451899
11	0.132885640510272
12	0.135193517466694
14	0.139225314442221
15	0.140726064430609
17	0.143902687776873
19	0.146864906789635
22	0.150255385908902
25	0.153165619893045
28	0.156085521928128
31	0.158385204786056
35	0.160573252014253
39	0.163089165971033
44	0.165967141768445
50	0.169105686587496
56	0.171497542679559
63	0.174114205401752
70	0.176618401777873
79	0.179524086991226
89	0.182043970309851
100	0.184637657269313
112	0.187061126485902
125	0.189066881408812
141	0.191342080898441
158	0.194653180710002
177	0.196558516886954
199	0.199002917540614
223	0.2010581345729
251	0.203582750448742
281	0.205848284591457
316	0.208044354591525
354	0.209530729002144
398	0.21196772227536
446	0.213835245182321
501	0.215737512133124
562	0.217607949969061
630	0.219469693973255
707	0.220572324398513
794	0.222177388108495
891	0.223977073220634
1000	0.22549713800316
1122	0.227105504180746
1258	0.228120653147684
1412	0.229535170610135
1584	0.230466126822745
1778	0.231919151744972
1995	0.232974118187652
2238	0.233767324542878
2511	0.235035068160518
2818	0.23584288806776
3162	0.236936664481752
3548	0.237606117537323
3981	0.23853760675278
4466	0.238976196638851
5011	0.239827837294173
5623	0.240757718303639
6309	0.241165307667077
7079	0.24175880772784
7943	0.242264333336356
8912	0.242853729646635
10000	0.243280908322946
11220	0.243786126181341
12589	0.244296912121904
14125	0.244566798691525
15848	0.245016141519297
17782	0.245348762121329
19952	0.245593759004348
22387	0.245950043190101
25118	0.24616521496256
28183	0.246476791732162
31622	0.246725828106977
35481	0.247004863928098
39810	0.247103738699776
44668	0.247397231407038
50118	0.247617548797734
56234	0.24779263538338
63095	0.247860441853473
70794	0.248142175921037
79432	0.248203552018248
89125	0.248419645201294
100000	0.248443702849356


==> figs/revenue_i_5.csv <==
2	0.0465902208254891
3	0.0632605145837176
4	0.0772058147535873
5	0.0881944485579827
6	0.0971579978894749
7	0.104775251986624
8	0.110681137312593
10	0.120144096145768
11	0.124280903696756
12	0.127597427861789
14	0.132327642861957
15	0.134232159294336
17	0.138030055027089
19	0.14124733892701
22	0.144867374749219
25	0.147992991806346
28	0.151021676652425
31	0.15325034273508
35	0.155394161978285
39	0.158068739765862
44	0.161148033183802
50	0.164000928602154
56	0.166486067056849
63	0.168823217820111
70	0.171432916033193
79	0.174325350882402
89	0.176979660985345
100	0.179572664863375
112	0.182064608121374
125	0.184263277536966
141	0.18677686697858
158	0.189786024629958
177	0.191877188133469
199	0.194343440362686
223	0.196701363069009
251	0.19906082246273
281	0.201356056222336
316	0.203763033274185
354	0.205545227665017
398	0.208097843791118
446	0.20985605225869
501	0.21202390781458
562	0.213871447177047
630	0.215915208284813
707	0.21728913500408
794	0.219203467092931
891	0.220783233359507
1000	0.222496703177044
1122	0.224098170480113
1258	0.225462805254586
1412	0.226883809999143
1584	0.228155038675311
1778	0.229518860418401
1995	0.230908656269675
2238	0.231736188195842
2511	0.232996977238747
2818	0.234035849907548
3162	0.235112368042615
3548	0.235803205098741
3981	0.237080205002734
4466	0.237659326676555
5011	0.238521271983704
5623	0.23944040274679
6309	0.239875170713089
7079	0.240589768363897
7943	0.24121113263698
8912	0.241848300785054
10000	0.242351107851232
11220	0.242909520805092
12589	0.243383775420553
14125	0.243698264726583
15848	0.244237827871651
17782	0.244715799076283
19952	0.244968263706761
22387	0.245346783927276
25118	0.245645415555099
28183	0.245996167694917
31622	0.246250787399861
35481	0.246562653608551
39810	0.246676150368573
44668	0.247016362532842
50118	0.247214551068306
56234	0.247421099319879
63095	0.247576823016901
70794	0.247827735559302
79432	0.247960157833403
89125	0.248135196982514
100000	0.24816561853564


==> figs/revenue_s_1.csv <==
1000	0.321208976957878
1122	0.321285956802831
1258	0.321371921550602
1412	0.321447903505278
1584	0.321509460284529
1778	0.32156879235901
1995	0.321623358936901
2238	0.321687992457163
2511	0.321734417701566
2818	0.32177471877972
3162	0.321819063230255
3548	0.321851609348506
3981	0.321894028253762
4466	0.321931862995615
5011	0.321959341791942
5623	0.321984906359245
6309	0.32201246143417
7079	0.322037464036598
7943	0.322060771535779
8912	0.322081395348578
10000	0.322098149590725
11220	0.322119728680397
12589	0.322133720332422
14125	0.322150570343242
15848	0.322164915786839
17782	0.322178707424923
19952	0.322189007848511
22387	0.322200961752943
25118	0.322211115411181
28183	0.322221583799587
31622	0.322229484441334
35481	0.322238094056633
39810	0.322247578829267
44668	0.322254507937738
50118	0.322259872785961
56234	0.322265747467473
63095	0.322271823733214
70794	0.322276091850295
79432	0.322281989533795
89125	0.322286607169265
100000	0.322289717471504
112201	0.322294753015789
125892	0.322298125271802
141253	0.322301147518911
158489	0.322304387445952
177827	0.322307258977465
199526	0.322309625523692
223872	0.32231204723099
251188	0.322314365803535
281838	0.322316393094198
316227	0.322317845441371
354813	0.322319164727719
398107	0.322320169254201
446683	0.322321295256788
501187	0.322322240417089
562341	0.322323286054543
630957	0.322324290752061
707945	0.322324953634883
794328	0.322325728871165
891250	0.322326380580272
1000000	0.322327042844528


==> figs/revenue_s_2.csv <==
1000	0.32100973999736
1122	0.321145640421684
1258	0.321258077793596
1412	0.321387722349681
1584	0.321496946158295
1778	0.321606298879937
1995	0.321686841888142
2238	0.321773990869634
2511	0.321859370259302
2818	0.321918389724764
3162	0.321991446972962
3548	0.322051912928211
3981	0.322113655925381
4466	0.32216587105294
5011	0.322208354910279
5623	0.322258402279561
6309	0.322304006748583
7079	0.322342151217569
7943	0.322379040134495
8912	0.322410971045606
10000	0.322442123681892
11220	0.322470064609939
12589	0.322496808253349
14125	0.322520737610346
15848	0.322542938838072
17782	0.322563703610329
19952	0.322584547101595
22387	0.322602575607955
25118	0.322619623911652
28183	0.322632688437611
31622	0.322647404126213
35481	0.322660704338638
39810	0.322673218337821
44668	0.322684436827549
50118	0.322695244026307
56234	0.322705469391884
63095	0.322714223797697
70794	0.322723000639019
79432	0.322730129223313
89125	0.322737147636817
100000	0.322743615859636
112201	0.322749507830642
125892	0.322755362252771
141253	0.322760256723292
158489	0.3227656291899
177827	0.322769783325667
199526	0.322773718128317
223872	0.322777813480946
251188	0.322781285699831
281838	0.322784438629807
316227	0.322786796174543
354813	0.322788822887376
398107	0.32279075513602
446683	0.322792370617141
501187	0.322793842282231
562341	0.322795359990827
630957	0.322796756816821
707945	0.322798054559341
794328	0.322799057735009
891250	0.322800299562212
1000000	0.322801360815577


==> figs/revenue_s_3.csv <==
1000	0.320517667998876
1122	0.320702758105723
1258	0.320846184665884
1412	0.321021340815842
1584	0.321170913328873
1778	0.321302959800663
1995	0.321414915395119
2238	0.321530304502627
2511	0.32163645585934
2818	0.32172978153667
3162	0.321821754070017
3548	0.321908943917425
3981	0.321980625679712
4466	0.322056415390422
5011	0.322109818864709
5623	0.322171090688763
6309	0.322232592153377
7079	0.322280716333074
7943	0.322331005736646
8912	0.322373353380504
10000	0.322413771988853
11220	0.322452006930732
12589	0.322487400946717
14125	0.322517185886439
15848	0.322546121124562
17782	0.322575171811984
19952	0.322600312628237
22387	0.322622644752076
25118	0.322646536466091
28183	0.322667055140702
31622	0.322684204885026
35481	0.322701950819834
39810	0.322717844082823
44668	0.322731820784324
50118	0.322747465214017
56234	0.322760812551515
63095	0.322771071552684
70794	0.322782371092244
79432	0.322792650672512
89125	0.322800872249933
100000	0.322809976164704
112201	0.322818072244417
125892	0.322825839529781
141253	0.322832129219366
158489	0.32283873333247
177827	0.322844189335888
199526	0.322850001035019
223872	0.322854828155229
251188	0.322859322468933
281838	0.322863694197669
316227	0.322866769372139
354813	0.322869242146511
398107	0.322871652833981
446683	0.322874116709405
501187	0.322876096379155
562341	0.322877919108377
630957	0.32287983727727
707945	0.322881536586851
794328	0.322883166134124
891250	0.322884485698901
1000000	0.322885779974617


==> figs/revenue_s_4.csv <==
1000	0.320018696657792
1122	0.320239052657696
1258	0.320430420847334
1412	0.320634921626784
1584	0.320817889935085
1778	0.320987612866678
1995	0.321119797711159
2238	0.321266708860824
2511	0.321388649132985
2818	0.321503095477555
3162	0.321615590891229
3548	0.321721919833882
3981	0.321813266116488
4466	0.321896960359862
5011	0.321971372590825
5623	0.322046240970873
6309	0.322119383496498
7079	0.322176670107895
7943	0.322235820602772
8912	0.322290457506868
10000	0.322338344687742
11220	0.322385372168764
12589	0.322427045870161
14125	0.322463745556007
15848	0.322497604894747
17782	0.322532975890149
19952	0.322566496050048
22387	0.322594634567378
25118	0.322620986044608
28183	0.322645443878397
31622	0.322667541169733
35481	0.32268895723775
39810	0.322707590167368
44668	0.322725150667809
50118	0.322743655063846
56234	0.322758067716874
63095	0.322771631123664
70794	0.322786156163837
79432	0.322797427507606
89125	0.322808991409711
100000	0.322820106167094
112201	0.322829346609306
125892	0.322837843739918
141253	0.322846014754854
158489	0.322854681958589
177827	0.322861104695377
199526	0.322867495507756
223872	0.322873758065592
251188	0.322879762701206
281838	0.322884582856024
316227	0.3228880801716
354813	0.322891098990233
398107	0.322894309704948
446683	0.322897024161694
501187	0.322899468875557
562341	0.322901865564733
630957	0.322903980584439
707945	0.322906131696349
794328	0.322907980923019
891250	0.322909531870921
1000000	0.322911145228257


==> figs/revenue_s_5.csv <==
1000	0.319548771157327
1122	0.319807688750441
1258	0.320029996174086
1412	0.320275996589645
1584	0.320471839267074
1778	0.320675554966125
1995	0.320831720195466
2238	0.321004122319854
2511	0.321151673996516
2818	0.321287281315148
3162	0.321413759649073
3548	0.321531019137936
3981	0.321639749483857
4466	0.321744296831662
5011	0.321825832177343
5623	0.321912680743097
6309	0.32199618575745
7079	0.322064679088823
7943	0.322135323984391
8912	0.322197185446516
10000	0.322252157849964
11220	0.322305321081302
12589	0.322357003955077
14125	0.322400795993785
15848	0.322441319411418
17782	0.322481818405292
19952	0.32251902719816
22387	0.322550179427057
25118	0.322582012338048
28183	0.322612520422872
31622	0.32263656201117
35481	0.322663291123649
39810	0.322682948067969
44668	0.322703922867535
50118	0.322725124524208
56234	0.322742853165938
63095	0.322758419023927
70794	0.322774600334804
79432	0.322788876881707
89125	0.322801006841954
100000	0.322813314322044
112201	0.322824879565918
125892	0.322835491505927
141253	0.322844788313547
158489	0.322854271403783
177827	0.322861386224323
199526	0.322869842286808
223872	0.322876823406606
251188	0.322883373173448
281838	0.322889077253099
316227	0.322893269782991
354813	0.322896892179937
398107	0.322900301506269
446683	0.32290358164185
501187	0.322906305853244
562341	0.32290906469058
630957	0.322911700098323
707945	0.322914013403456
794328	0.322916233326771
891250	0.322918174440108
1000000	0.322919967481835

